DeepWriting: Making Digital Ink Editable via Deep Generative Modeling

Digital ink promises to combine the flexibility and aesthetics of handwriting and the ability to process, search and edit digital text. Character recognition converts handwritten text into a digital representation, albeit at the cost of losing personalized appearance due to the technical difficulties of separating the interwoven components of content and style. In this paper, we propose a novel generative neural network architecture that is capable of disentangling style from content and thus making digital ink editable. Our model can synthesize arbitrary text, while giving users control over the visual appearance (style). For example, allowing for style transfer without changing the content, editing of digital ink at the word level and other application scenarios such as spell-checking and correction of handwritten text. We furthermore contribute a new dataset of handwritten text with fine-grained annotations at the character level and report results from an initial user evaluation.

==> backup.txt <==
\begin{algorithm}
	\DontPrintSemicolon
	\SetKwInput{Input}{Input}
	\SetKwInOut{Output}{Output}
	
	\For{$t=1$ \KwTo $T$}{
		a for loop\;
	}
	 \nl Using the input stroke $x_t$ we update \;
	 \nl the intermediate representation $h_t^{input}$ of the input $LSTM$ cell (grey). \;
	
	\Input{sequence of strokes.}
	\Output{reconstructed strokes, latent codes}

\caption{Training Algorithm}	
\end{algorithm}

==> sec/video_script/video-script.txt <==
== CONTRIBUTION

We propose a novel generative neural network architecture,
that is capable of disentangling style from content
by learning representation of both character information
and temporal and stlyistic aspects.

Our model can synthesize arbitrary text
while giving users control over the visual appearance.
This makes digital ink flexible.

== MODEL
Slide 1:
We propose a novel autoregressive neural network (NN) architecture that takes takes digital ink as timeseries of 2D pixel coordinates as input...

..and via disentaglement of content and style can conditionally generate new sequences of digital ink, rendering user-specified content.

Slide 2:
At the core of our approach lies a latent space that contains continuous -- modelling time-dependent aspects -- and categorical -- modelling time-free aspects -- latent random variables. [Highlight z_t when talking about continuous and z_t^gmm when saying continuous and categorical respectively]. [Optional] These statistical distributions are learned in a custom training procedure, in which we minimize a variational bound on the log-likelihood.

Slide 3:
At sampling time one can then draw from the content and style components to \emph{edit} either style, content or both. Or one can generate entirely new samples.

For details please refer to the paper

== APPS INTRO
To demonstrate the capabilities of our model, we have developed a
number of compelling application scenarios

== CONDITIONAL SYNTH
Due to the capability to disentangle content from style, our approach can synthesize novel text in a user-specific style.

Using our conditional synthesis interface, a user selects a reference author from our database.

Browsing the authors samples, the user then selects a reference style for synthesis.

Typed text is thus transformed into the desired style.

Here we show the same input synthesized in a variety of styles

Our model consistently keeps a desired visual appearance across generated samples.

Here we show multiple lines of text synthesized in the same reference style.

== STYLE TRANSFER
Our model can also transfer existing handwritten samples to novel styles.

Using our style transfer interface, a user selects a target style from our database, and then writes some text.

With the click of a button, the input strokes are morphed into the desired styles.

A user can keep browsing our database, generating new samples in a matter of seconds.

== BEAUTIFICATION
When using the users own input style as target style, our model generates smoother versions of the original strokes.

This creates beautified version of an user handwriting, which could be used for instance to improve the look of handwritten notes.

== EDITING
At the core of our technique lies the ability to edit digital ink at the same level of fidelity as typed text.

This allows users to change, delete or replace individual handwritten characters.

Our model recognizes individual words and characters and renders them as editable overlays.

The user may select individual words, change the content, and regenerate the digital ink reflecting the edits while maintaining a coherent visual appearance.

== SPELL CHECK
A further application of the ability to edit digital ink is the possibility to spell-check and correct handwritten text.

Our proof of concept handwriting spell-checker can analyze digital ink, detect spelling mistakes and suggest alternative spelling.

Our system then synthesizes the corrected sentence in the original style


==> sec/video_script/video-script_v2_ongoing.txt <==
== CONTRIBUTION

We propose a novel generative neural network architecture,
that is capable of disentangling style from content
by learning representation of both character information
and temporal and stlyistic aspects.

Our model can synthesize arbitrary text
while giving users control over the visual appearance.
This makes digital ink flexible.

== MODEL
Slide 0 (we don't have a full model now. I don't know how to begin with):
We propose a novel autoregressive neural network (NN) architecture that is trained with digital ink in the form of timeseries of 2D pixel coordinates as input...

..and via disentaglement of content and style can conditionally generate new sequences of digital ink, rendering user-specified content.

Slide 1:
Our model sythesize novel handwriting samples by using a letter label (pi), a signal specifying new words (bow) and interal states of LSTM.

Slide 2:
At the core of our approach lies a latent space that contains continuous -- modelling time-dependent aspects -- and categorical -- modelling time-free aspects -- latent random variables. [Highlight z_t when talking about continuous and z_t^gmm when saying continuous and categorical respectively]. [Optional] These statistical distributions are learned in a custom training procedure, in which we minimize a variational bound on the log-likelihood.

Slide 3:
Next stroke is generated by using latent samples drawn from the content and style components.

Slide 4
Finally, the synthetic stroke sample is processed and used to update internal LSTM states for the next step, concluding one step of synthesis.

For details please refer to the paper

== APPS INTRO
To demonstrate the capabilities of our model, we have developed a
number of compelling application scenarios

== CONDITIONAL SYNTH
Due to the capability to disentangle content from style, our approach can synthesize novel text in a user-specific style.

Using our conditional synthesis interface, a user selects a reference author from our database.

Browsing the authors samples, the user then selects a reference style for synthesis.

Typed text is thus transformed into the desired style.

Here we show the same input synthesized in a variety of styles

Our model consistently keeps a desired visual appearance across generated samples.

Here we show multiple lines of text synthesized in the same reference style.

== STYLE TRANSFER
Our model can also transfer existing handwritten samples to novel styles.

Using our style transfer interface, a user selects a target style from our database, and then writes some text.

With the click of a button, the input strokes are morphed into the desired styles.

A user can keep browsing our database, generating new samples in a matter of seconds.

== BEAUTIFICATION
When using the users own input style as target style, our model generates smoother versions of the original strokes.

This creates beautified version of an user handwriting, which could be used for instance to improve the look of handwritten notes.

== EDITING
At the core of our technique lies the ability to edit digital ink at the same level of fidelity as typed text.

This allows users to change, delete or replace individual handwritten characters.

Our model recognizes individual words and characters and renders them as editable overlays.

The user may select individual words, change the content, and regenerate the digital ink reflecting the edits while maintaining a coherent visual appearance.

== SPELL CHECK
A further application of the ability to edit digital ink is the possibility to spell-check and correct handwritten text.

Our proof of concept handwriting spell-checker can analyze digital ink, detect spelling mistakes and suggest alternative spelling.

Our system then synthesizes the corrected sentence in the original style

